SIRA: Scaled-Integer Range Analysis for Optimizing FPGA Dataflow Neural Network Accelerators

While neural network quantization effectively reduces the cost of matrix multiplications, aggressive quantization can expose non-matrix-multiply operations as significant performance and resource bottlenecks on embedded systems. Addressing such bottlenecks requires a comprehensive approach to tailoring the precision across operations in the inference computation. To this end, we introduce scaled-integer range analysis (SIRA), a static analysis technique employing interval arithmetic to determine the range, scale, and bias for tensors in quantized neural networks. We show how this information can be exploited to reduce the resource footprint of FPGA dataflow neural network accelerators via tailored bitwidth adaptation for accumulators and downstream operations, aggregation of scales and biases, and conversion of consecutive elementwise operations to thresholding operations. We integrate SIRA-driven optimizations into the open-source FINN framework, then evaluate their effectiveness across a range of quantized neural network workloads and compare implementation alternatives for non-matrix-multiply operations. We demonstrate an average reduction of 17% for LUTs, 66% for DSPs, and 22% for accumulator bitwidths with SIRA optimizations, providing detailed benchmark analysis and analytical models to guide the implementation style for non-matrix layers. Finally, we open-source SIRA to facilitate community exploration of its benefits across various applications and hardware platforms.

==> data/acc-cnv-w2a2.tsv <==
10	1
11	4
12	2
13	2

==> data/acc-mnv1-w4a4.tsv <==
10	2
11	12
13	3
14	3
15	6
16	1
20	1

==> data/acc-mnv2-w8a8.tsv <==
19	23
20	6
21	9
22	5
23	6
24	4

==> data/acc-rn8-w3a3.tsv <==
11	2
13	3
14	2
15	1
20	1
24	1

==> data/acc-tfc-w2a2.tsv <==
8	3
10	1

==> data/dtb-cnv-w2a2.tsv <==
13	1
14	2
15	2
16	3
17	1

==> data/dtb-mnv1-w4a4.tsv <==
13	13
14	1
15	1
16	2
17	2
18	6
19	2
22	1

==> data/dtb-mnv2-w8a8.tsv <==
21	18
22	7
23	4
24	4
25	8
26	5
27	6
28	1

==> data/dtb-rn8-w3a3.tsv <==
13	1
14	1
17	3
18	2
19	1
22	1
27	1

==> data/dtb-tfc-w2a2.tsv <==
11	3
15	1

==> data/end2end_summary.tsv <==
Network	Thr	Acc	LUT	rLUT	BRAM	rBRAM	DSP	rDSP	Thr.put (FPS)	Latency (ms)
TFC-w2a2			42987	1	0	1	13	1	5791448	0.002
TFC-w2a2		\checkmark	41116	0.9564752134	0	1	4	0.3076923077	5791448	0.002
TFC-w2a2	\checkmark		35440	0.8244352944	0	1	5	0.3846153846	5791448	0.001
TFC-w2a2	\checkmark	\checkmark	33146	0.7710703236	0	1	0	0	5791448	0.001
CNV-w2a2			124896	1	151.5	1	22	1	22310	0.2
CNV-w2a2		\checkmark	122666	0.9821451448	151.5	1	22	1	22310	0.2
CNV-w2a2	\checkmark		120139	0.961912311	151.5	1	5	0.2272727273	22310	0.2
CNV-w2a2	\checkmark	\checkmark	118149	0.9459790546	152	1.00330033	0	0	22310	0.2
RN8-w3a3			314124	1	324	1	122	1	12876	0.2
RN8-w3a3		\checkmark	304242	0.9685410857	324	1	138	1.131147541	12876	0.2
RN8-w3a3	\checkmark		278840	0.8876749309	331	1.021604938	63	0.5163934426	12876	0.2
RN8-w3a3	\checkmark	\checkmark	271129	0.8631273	334	1.030864198	58	0.4754098361	12876	0.2
MNv1-w4a4			143511	1	504	1	422	1	498	4.9
MNv1-w4a4		\checkmark	137426	0.9575990691	504	1	422	1	498	4.9
MNv1-w4a4	\checkmark		110911	0.7728397126	587.5	1.165674603	370	0.8767772512	498	4.9
MNv1-w4a4	\checkmark	\checkmark	106265	0.7404658876	572	1.134920635	365	0.86492891	498	4.9

==> data/stuck-channels.txt <==
Origin	Type	Topology	Quantization	0-stuck	Non-0-stuck	Total
O	C	ResNet-50	None (fp32)	0	0	0
O	C	EfficientNet-Lite4	None (fp32)	0	0	0
O	C	MobileNet-v2	None (fp32)	0	0	0
O	C	ResNet-50	8-bit QDQ	85	344	429
O	C	EfficientNet-Lite4	8-bit QDQ	412	26	438
O	C	MobileNet-v2	8-bit QDQ	31	1	32
B	C	MobileNet-v1	4-bit QCDQ	21	3	24
O	D	SSD	8-bit QDQ	61	8	69
B	C	CNV	2-bit QCDQ	3	30	33
B	R	U-Net	8-bit QONNX	399	24	423
B	R	ESPCN	8-bit QONNX	32	1	33
V	C	MobileNet-v2	8-bit QDQ	66	0	66
V	C	ResNet-50	8-bit QDQ	494	53	547
V	C	MobileNet-v3	8-bit QDQ	107	72	179
V	S	FCN	8-bit QDQ	492	117	609
V	C	EfficientNet	8-bit QDQ	128	494	622
V	C	VGG13-noBN	8-bit QDQ	0	0	0
V	C	VGG13-BN	8-bit QDQ	322	0	322

==> figures/graphs/brams.csv <==
predicted_brams,actual_brams,x
0,0,1
0,0,2
0,0,3
0,0,4
0,0,5
0,0,6
0,0,7
0,0,8
0,0,9
0,0,10
0,0,11
0,0,12
0,0,13
0,0,14
0,0,15
0,0,16
0,0,17
0,0,18
0,0,19
0,0,20
0,0,21
0,0,22
0,0,23
0,0,24
0,0,25
0,0,26
0,0,27
0,0,28
0,0,29
0,0,30
0,0,31
0,0,32
0,0,33
0,0,34
0,0,35
0,0,36
0,0,37
0,0,38
0,0,39
0,0,40
0,0,41
0,0,42
0,0,43
0,0,44
0,0,45
0,0,46
0,0,47
0,0,48
0,0,49
0,0,50
0,0,51
0,0,52
0,0,53
0,0,54
0,0,55
0,0,56
0,0,57
0,0,58
0,0,59
0,0,60
0,0,61
0,0,62
0,0,63
0,0,64
0,0,65
0,0,66
0,0,67
0,0,68
0,0,69
0,0,70
0,0,71
0,0,72
0,0,73
0,0,74
0,0,75
0,0,76
0,0,77
0,0,78
0,0,79
0,0,80
0,0,81
0,0,82
0,0,83
0,0,84
0,2,85
0,2,86
0,2,87
0,2,88
0,0,89
0,0,90
0,0,91
0,0,92
0,0,93
0,0,94
0,0,95
0,0,96
0,0,97
0,0,98
0,0,99
0,0,100
0,0,101
0,0,102
0,0,103
0,0,104
1,2,105
1,2,106
1,2,107
1,2,108
1,2,109
1,2,110
1,2,111
1,2,112
1,2,113
1,2,114
1,1,115
1,1,116
1,2,117
1,2,118
1,2,119
1,2,120
1,1,121
1,1,122
1,1,123
1,1,124
1,0,125
1,1,126
1,1,127
1,1,128
1,8,129
1,8,130
1,8,131
1,3,132
1,2,133
1,2,134
1,2,135
1,3,136
1,2,137
1,2,138
1,2,139
1,2,140
1,2,141
1,2,142
1,2,143
1,2,144
1,3,145
1,3,146
1,3,147
1,4,148
1,4,149
1,4,150
1,4,151
1,4,152
1,4,153
1,4,154
1,4,155
1,4,156
1,4,157
1,4,158
1,4,159
1,4,160
1,4,161
1,4,162
1,4,163
1,8,164
1,8,165
1,8,166
1,8,167
1,6,168
1,6,169
1,6,170
1,8,171
1,12,172
1,12,173
1,12,174
1,8,175
1,12,176
1,4,177
1,4,178
1,6,179
1,4,180
1,4,181
1,6,182
1,6,183
1,4,184
1,4,185
1,4,186
2,2,187
2,2,188
2,2,189
2,4,190
2,4,191
2,8,192
2,4,193
2,4,194
2,4,195
2,4,196
2,8,197
2,4,198
2,12,199
2,12,200
2,12,201
2,8,202
2,8,203
2,6,204
2,8,205
2,8,206
2,8,207
3,3,208
3,4,209
3,8,210
3,3,211
3,4,212
3,8,213
4,5,214
4,5,215
4,5,216
4,8,217
4,5,218
4,16,219
4,16,220
4,8,221
4,8,222
4,12,223
4,8,224
4,16,225
7,16,226
7,16,227
7,16,228
7,10,229
7,10,230
7,10,231
7,8,232
7,8,233
7,8,234
8,20,235
8,12,236
8,14,237
14,15,238
14,16,239
14,16,240
14,15,241
14,20,242
14,20,243
15,28,244
15,21,245
15,28,246
15,20,247
15,24,248
15,22,249
30,42,250
30,33,251
30,36,252
30,35,253
30,38,254
30,38,255
30,40,256
30,36,257
30,48,258
30,44,259
30,40,260
30,44,261
59,76,262
59,76,263
59,80,264
59,73,265
59,70,266
59,72,267
59,72,268
59,61,269
59,69,270
59,67,271
59,66,272
59,84,273
117,136,274
117,121,275
117,132,276
117,140,277
117,138,278
117,134,279
117,124,280
117,144,281
117,132,282
233,268,283
233,264,284
233,240,285
233,263,286
233,245,287
233,241,288


==> figures/graphs/eltwise.csv <==
y_predicted_luts_max,y_actual_luts_max,y_predicted_luts_add,y_actual_luts_add,y_predicted_luts_round,y_actual_luts_round,y_predicted_luts_mul,y_actual_luts_mul,x
84,85,88,89,80,77,425,376,0
116,117,120,121,113,128,727,731,1
148,149,152,151,146,130,802,765,2
148,149,152,153,146,164,1330,1240,3
212,213,216,215,213,224,1330,1449,4
276,277,280,279,280,235,1480,1513,5
276,277,280,281,280,296,2536,2453,6
404,405,408,409,414,414,2837,3003,7
532,533,536,537,548,558,4948,4889,8


==> figures/graphs/luts.csv <==
predicted_luts,luts,x
16.0,38,1
16.0,37,2
16.0,35,3
16.0,38,4
16.375,23,5
16.375,23,6
16.375,22,7
16.375,22,8
32.0,50,9
32.0,42,10
32.0,43,11
32.0,46,12
32.0,54,13
32.0,45,14
32.0,55,15
32.0,55,16
32.0,52,17
32.0,59,18
32.0,48,19
32.375,33,20
32.375,31,21
32.375,33,22
32.375,31,23
32.75,34,24
32.75,34,25
32.75,34,26
32.75,34,27
33.875,45,28
33.875,44,29
33.875,44,30
33.875,44,31
56.0,64,32
64.0,101,33
64.0,88,34
64.0,64,35
64.0,67,36
64.0,90,37
64.0,89,38
64.0,58,39
64.0,89,40
64.0,81,41
64.0,71,42
64.0,82,43
64.0,81,44
64.0,62,45
64.0,84,46
64.0,70,47
64.0,59,48
64.0,83,49
64.0,59,50
64.0,81,51
64.0,90,52
64.0,97,53
64.0,61,54
64.0,79,55
64.0,68,56
64.0,74,57
64.0,66,58
64.0,74,59
64.0,80,60
64.0,89,61
64.0,82,62
64.375,53,63
64.375,53,64
64.375,53,65
64.375,53,66
64.75,55,67
64.75,55,68
64.75,55,69
64.75,55,70
65.5,52,71
65.5,38,72
65.5,50,73
65.5,50,74
65.5,50,75
65.5,39,76
65.5,50,77
65.5,50,78
65.875,72,79
65.875,76,80
65.875,74,81
65.875,74,82
67.75,70,83
67.75,70,84
67.75,68,85
67.75,68,86
88.0,95,87
112.0,112,88
128.0,166,89
128.0,113,90
128.0,103,91
128.0,143,92
128.0,137,93
128.0,148,94
128.0,113,95
128.0,111,96
128.0,144,97
128.0,96,98
128.0,164,99
128.0,160,100
128.0,133,101
128.0,131,102
128.0,98,103
128.0,133,104
128.0,111,105
128.0,147,106
128.0,136,107
128.0,102,108
128.0,142,109
128.0,151,110
128.0,145,111
128.0,100,112
128.0,90,113
128.0,91,114
128.0,163,115
128.0,120,116
128.0,162,117
128.0,132,118
128.0,101,119
128.0,166,120
128.0,131,121
128.0,189,122
128.0,135,123
128.0,174,124
128.0,99,125
128.0,106,126
128.0,107,127
128.0,140,128
128.0,129,129
128.0,125,130
128.0,114,131
128.75,97,132
128.75,97,133
128.75,97,134
128.75,97,135
129.5,87,136
129.5,69,137
129.5,87,138
129.5,89,139
129.5,67,140
129.5,87,141
129.5,87,142
129.5,85,143
129.875,136,144
129.875,128,145
129.875,132,146
129.875,128,147
131.75,122,148
131.75,124,149
131.75,122,150
131.75,122,151
135.5,107,152
135.5,126,153
135.5,127,154
135.5,125,155
135.5,105,156
135.5,107,157
135.5,125,158
135.5,107,159
176.0,159,160
256.0,274,161
256.0,164,162
256.0,200,163
256.0,254,164
256.0,253,165
256.0,220,166
256.0,246,167
256.0,288,168
256.0,199,169
256.0,242,170
256.0,165,171
256.0,266,172
256.0,197,173
256.0,294,174
256.0,193,175
256.0,171,176
256.0,287,177
256.0,199,178
256.0,178,179
256.0,266,180
256.0,201,181
256.0,304,182
256.0,276,183
256.0,275,184
256.0,347,185
256.0,275,186
256.0,250,187
256.0,197,188
256.0,198,189
256.0,170,190
256.0,222,191
256.0,248,192
256.0,246,193
256.0,283,194
256.0,177,195
256.0,200,196
256.0,265,197
256.0,170,198
256.0,258,199
256.0,259,200
256.0,264,201
256.0,175,202
256.0,177,203
256.0,208,204
256.0,265,205
256.0,195,206
256.0,175,207
256.0,263,208
257.5,153,209
257.5,169,210
257.5,161,211
257.5,161,212
257.5,161,213
257.5,161,214
257.5,169,215
257.5,161,216
259.75,224,217
259.75,224,218
259.75,228,219
259.75,224,220
263.5,243,221
263.5,200,222
263.5,202,223
263.5,202,224
263.5,241,225
263.5,239,226
263.5,200,227
263.5,241,228
287.875,316,229
287.875,316,230
287.875,308,231
287.875,312,232
512.0,325,233
512.0,551,234
512.0,320,235
512.0,380,236
512.0,328,237
512.0,374,238
512.0,329,239
512.0,504,240
512.0,527,241
512.0,396,242
512.0,502,243
512.0,322,244
512.0,426,245
512.0,369,246
512.0,499,247
512.0,323,248
512.0,488,249
512.0,480,250
512.0,530,251
512.0,476,252
512.0,538,253
512.0,606,254
512.0,534,255
512.0,505,256
512.0,497,257
512.0,321,258
512.0,386,259
512.0,382,260
512.0,378,261
512.0,375,262
512.0,534,263
512.0,480,264
519.5,392,265
519.5,461,266
519.5,380,267
519.5,376,268
519.5,465,269
519.5,388,270
519.5,457,271
519.5,465,272
1024.0,756,273
1024.0,1076,274
1024.0,748,275
1024.0,744,276
1024.0,752,277
1024.0,1076,278
1024.0,1044,279
1024.0,1044,280
1024.0,977,281
1024.0,630,282
1024.0,982,283
1024.0,625,284
1024.0,624,285
1024.0,680,286
1024.0,1075,287
1024.0,1033,288


==> figures/graphs/thresholds.csv <==
x+AF8-axis,actual,predicted+AF8-lut
1,22,16
2,23,16
3,23,16
4,23,16
5,31,32
6,33,32
7,33,32
8,33,32
9,34,33
10,34,33
11,34,33
12,34,33
13,44,34
14,45,34
15,46,34
16,47,34
17,48,66
18,48,66
19,49,64
20,50,66
21,50,66
22,50,66
23,50,66
24,50,66
25,53,64
26,53,66
27,53,64
28,53,64
29,53,40
30,55,65
31,55,65
32,55,65
33,55,65
34,64,56
35,70,68
36,70,68
37,71,68
38,72,68
39,72,66
40,73,130
41,74,66
42,74,66
43,76,66
44,78,64
45,83,130
46,85,80
47,87,130
48,87,130
49,87,130
50,87,130
51,89,130
52,89,80
53,89,130
54,93,129
55,95,88
56,97,129
57,97,129
58,97,129
59,104,112
60,106,136
61,106,136
62,107,136
63,107,136
64,112,112
65,122,132
66,122,132
67,124,132
68,124,132
69,125,258
70,125,136
71,127,136
72,127,136
73,128,130
74,128,136
75,128,130
76,132,130
77,132,130
78,134,128
79,135,112
80,138,128
81,142,160
82,153,160
83,157,258
84,159,176
85,161,258
86,161,160
87,161,258
88,161,258
89,161,258
90,161,258
91,162,160
92,165,258
93,172,152
94,175,224
95,187,184
96,192,224
97,194,264
98,198,264
99,200,264
100,208,264
101,215,224
102,224,260
103,228,260
104,229,264
105,229,264
106,232,260
107,232,260
108,237,264
109,237,256
110,239,264
111,241,248
112,247,224
113,248,208
114,250,256
115,250,256
116,251,224
117,258,256
118,267,320
119,275,352
120,289,320
121,294,272
122,305,320
123,316,304
124,322,304
125,330,448
126,339,368
127,345,352
128,352,368
129,384,520
130,384,520
131,384,520
132,388,520
133,407,448
134,433,496
135,445,520
136,450,448
137,451,512
138,457,448
139,457,520
140,465,520
141,465,520
142,472,416
143,475,448
144,476,512
145,482,512
146,519,640
147,531,512
148,569,608
149,573,544
150,577,640
151,588,544
152,591,608
153,610,736
154,611,608
155,627,608
156,657,736
157,668,736
158,779,992
159,826,832
160,865,832
161,868,896
162,876,896
163,893,1024
164,910,992
165,931,1024
166,1039,992
167,1048,1088
168,1086,1088
169,1114,1216
170,1122,1088
171,1125,1024
172,1134,1024
173,1155,1216
174,1157,1088
175,1202,1216
176,1202,1472
177,1330,1472
178,1809,2104
179,1844,2168
180,1955,2048
181,1990,2296
182,2066,2048
183,2081,2176
184,2131,2176
185,2188,1984
186,2210,2432
187,2241,2048
188,2291,2176
189,2300,2432
190,3547,4208
191,3634,4144
192,3701,4336
193,3910,4096
194,3935,3968
195,4003,4096
196,4066,3968
197,4139,4352
198,4266,4352
199,4369,4208
200,4466,4336
201,4630,4592
202,7141,8416
203,7350,8288
204,7716,8416
205,7848,9184
206,7968,8672
207,8248,8672
208,8405,8224
209,8414,9184
210,8447,8416
211,8673,8416
212,8914,8288
213,8920,8672
214,14559,16576
215,15782,16576
216,15784,17344
217,15859,16832
218,16317,16448
219,16452,17344
220,16786,16832
221,16807,16384
222,17008,16576
223,17338,16832
224,17742,16576
225,18342,16448
226,31823,33664
227,32123,33152
228,33087,32896
229,33914,33664
230,34559,33152
231,35038,32896
232,35773,33152
233,36377,32896
234,37446,32768
235,64510,66304
236,66555,65536
237,66746,65792
238,69022,66304
239,70310,65792
240,70683,65536

